Stability of Dusty Rings in Protoplanetary Discs

Dust rings in protoplanetary discs are often observed in thermal dust emission and could be favourable environments for planet formation. While dust rings readily form in gas pressure maxima, their long-term stability is key to both their observability and potential to assist in planet formation. We investigate the stability of the dust ring generated by interactions of a protoplanetary disc with a Neptune sized planet and consider its possible long term evolution using the FARGO3D Multifluid code. We look at the onset of the Rossby Wave Instability (RWI) and compare how the addition of dust in a disc can alter the stability of the gas phase. We find that with the addition of dust, the rings generated by planet disc interactions are more prone to RWI and can cause the gas phase to become unstable. The instability is shown to occur more easily for higher Stokes number dust, as it accumulates into a more narrow ring which triggers the RWI, while the initial dust fraction plays a more minor role in the stability properties. We show that the dusty RWI generates vortices that collect dust in their cores, which could be sites for further planetesimal formation. We conclude that the addition of dust can cause a ring in a protoplanetary disc to become more prone to instability leading to a different long term evolution compared to gas only simulations of the RWI.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
